Embedded Trefftz DG framework for the analysis of discretizations with local-global decompositions

This paper presents a framework for the analysis of discretization methods based on the decomposition into local and global problems. We apply the framework to provide a comprehensive error analysis for the embedded Trefftz discontinuous Galerkin method, for a wide range of second-order scalar elliptic partial differential equations and a scalar reaction-advection problem. We also analyze quasi-Trefftz methods with our framework, presenting the first optimal error bounds in weaker norms.

==> ex/ar2d.csv <==
method,hnr,h,p,l2error,l2eoc,dgerror,dgeoc,rbl
et,0,1.0,2,0.41725710029604884,-inf,1.7183074588424254,-inf,0
et,1,0.5,2,0.05641407559908091,2.886809527149383,0.31632450580816357,2.4415109711910445,0
et,2,0.25,2,0.0076740590152896805,2.8779934025405565,0.05111995022156485,2.6294469898847197,0
et,3,0.125,2,0.0010252244311529494,2.904050095990442,0.009297367360394153,2.4589922653630656,0
et,4,0.0625,2,0.0001392686155714214,2.879997677849264,0.0016434675883560538,2.5000792563843945,0
et,0,1.0,3,0.06749386981847631,-inf,0.3059105617785462,-inf,0
et,1,0.5,3,0.00787408852077551,3.0995716377225286,0.024248018156182428,3.6571711752285236,0
et,2,0.25,3,0.0004988039770849171,3.9805680581326195,0.002514189640026673,3.2697014590595073,0
et,3,0.125,3,3.684467694824913e-05,3.7589448588006302,0.00020790274303650417,3.5961127751807305,0
et,4,0.0625,3,2.5289905739911046e-06,3.864822639320754,1.8358339502988273e-05,3.5014013138544606,0
et,0,1.0,4,0.03134443226431214,-inf,0.08128819838643012,-inf,0
et,1,0.5,4,0.00020716079168566469,7.241314411531346,0.000965571888432321,6.3955184291691465,0
et,2,0.25,4,4.022110403024688e-05,2.3647263891179042,0.00011270366488683037,3.0988492445286546,0
et,3,0.125,4,1.5482361571568074e-06,4.69925523073463,4.547648066630686e-06,4.631270008192576,0
et,4,0.0625,4,5.0693593725367924e-08,4.932678294879735,2.0216518099032882e-07,4.49151416360805,0
et,0,1.0,5,0.002924655341635508,-inf,0.008244224672924506,-inf,0
et,1,0.5,5,0.00016963440591498096,4.10776590139977,0.00045135943592286267,4.191035148796516,0
et,2,0.25,5,2.4311496352536216e-06,6.12464630962768,1.2873547897454916e-05,5.131795153701917,0
et,3,0.125,5,4.5593250090775426e-08,5.7366746279401575,2.6973062311316726e-07,5.57674657579375,0
et,4,0.0625,5,7.764580891154173e-10,5.875768390045619,5.917286681622447e-09,5.510439720305914,0
dg,0,1.0,2,0.33468405899804915,-inf,1.125046888234294,-inf,0
dg,1,0.5,2,0.010190364347912014,5.037522297208008,0.0751691752352153,3.9037001447216193,0
dg,2,0.25,2,0.004857361146527257,1.0689609744234594,0.03414935570052983,1.1382828152136555,0
dg,3,0.125,2,0.0006747345190537159,2.847780878901394,0.00634064744868206,2.4291562915274674,0
dg,4,0.0625,2,9.167267745028237e-05,2.8797562557436653,0.0011203031748344867,2.500740957475979,0
dg,0,1.0,3,0.04697962085935246,-inf,0.20594204319843523,-inf,0
dg,1,0.5,3,0.006194756459130092,2.9229155999535754,0.05445892216194695,1.9189980528444093,0
dg,2,0.25,3,0.00038324740535779624,4.01469963554923,0.004321542520891111,3.65555016769671,0
dg,3,0.125,3,3.102725934224956e-05,3.6266678512287815,0.0003709970128803415,3.5420668803756588,0
dg,4,0.0625,3,2.22185561220618e-06,3.803699297295213,3.480840761343041e-05,3.4138998494382755,0
dg,0,1.0,4,0.027893992849235657,-inf,0.16901227116662515,-inf,0
dg,1,0.5,4,0.0001599687685586576,7.44602038303351,0.0014856876109158236,6.829853388679384,0
dg,2,0.25,4,3.427133554906733e-05,2.2227159489042743,0.00039698839161893376,1.9039620714470398,0
dg,3,0.125,4,1.3384408914977836e-06,4.67837708167024,1.650163722712931e-05,4.588415746804672,0
dg,4,0.0625,4,4.492665468312453e-08,4.896837977286977,7.619055984309628e-07,4.4368531037373735,0
dg,0,1.0,5,0.002441755215104405,-inf,0.012384994525306628,-inf,0
dg,1,0.5,5,0.00014734858324113204,4.050613483919103,0.0011425752873415003,3.43823209428913,0
dg,2,0.25,5,2.107400608414572e-06,6.127624787994455,2.2431647834997855e-05,5.670609816134747,0
dg,3,0.125,5,4.10878335323731e-08,5.680609518052565,5.0587629652648e-07,5.470607153436367,0
dg,4,0.0625,5,7.40336062278857e-10,5.794387147306013,1.164187266825176e-08,5.441389592855213,0


==> ex/dar2d.csv <==
method,hnr,h,p,l2error,l2eoc,dgerror,dgeoc,rbl
et,0,1.0,2,0.32416093001044305,-inf,5.507156673929426,-inf,0
et,1,0.5,2,0.01869477609444219,4.116003120926662,0.867522798140165,2.6663340757906475,0
et,2,0.25,2,0.0043757539041487875,2.095031685060517,0.2937788215407847,1.5621712755853208,0
et,3,0.125,2,0.0005509793721552386,2.989461389532345,0.07184535889454832,2.03176352722373,0
et,4,0.0625,2,6.905585919391946e-05,2.9961625740856417,0.017765064986207904,2.015851997508901,0
et,0,1.0,3,0.053909580718507315,-inf,1.3509742322019114,-inf,0
et,1,0.5,3,0.013135596884514192,2.037059930706942,0.46840142669143137,1.5281827824668304,0
et,2,0.25,3,0.0006318908012981047,4.3776626840876025,0.0517473526464135,3.1781885076356597,0
et,3,0.125,3,3.989883221615963e-05,3.985256837557101,0.006881399531316955,2.910711143783831,0
et,4,0.0625,3,2.494001296838871e-06,3.999812400912013,0.0008828513686863909,2.962459528117623,0
et,0,1.0,4,0.07342913346290443,-inf,1.2616429509573392,-inf,0
et,1,0.5,4,0.0003717816620363859,7.625753152878978,0.013640606367814086,6.531252092371598,0
et,2,0.25,4,5.1802239437846635e-05,2.8433692388947605,0.002576880331379446,2.4042103320543293,0
et,3,0.125,4,1.6492927174237697e-06,4.973095090758004,0.00015522170709442485,4.053223309447134,0
et,4,0.0625,4,5.194747134518152e-08,4.988650137066888,9.561459141722677e-06,4.02095571637849,0
et,0,1.0,5,0.00426082786613618,-inf,0.09982770600699062,-inf,0
et,1,0.5,5,8.529072082472469e-05,5.642601166241866,0.011441774147852128,3.125129502161822,0
et,2,0.25,5,1.00528716456521e-06,6.406709215180388,0.00026025531273014764,5.458239347481969,0
et,3,0.125,5,1.5944831247698798e-08,5.978375033149402,8.103412926172491e-06,5.0052541461492925,0
et,4,0.0625,5,2.501694663906446e-10,5.994039301804302,2.522728242914536e-07,5.005472950296895,0
dg,0,1.0,2,0.329920501312002,-inf,5.456206146573671,-inf,0
dg,1,0.5,2,0.011887231507417011,4.794633769048539,0.49686036562221264,3.4569857850358128,0
dg,2,0.25,2,0.004924099985223062,1.2714807942671813,0.2620724428594235,0.9228748021692619,0
dg,3,0.125,2,0.0006548217646166501,2.91068587719471,0.06537945105780225,2.003056491988354,0
dg,4,0.0625,2,8.41124140789623e-05,2.960711626707913,0.01624547165066727,2.0087996342527377,0
dg,0,1.0,3,0.06084931430400725,-inf,0.9192227263175914,-inf,0
dg,1,0.5,3,0.006579464866696584,3.209198851772272,0.29898660569297014,1.6203336122150696,0
dg,2,0.25,3,0.00034070624921713047,4.271369934138771,0.027377963168286484,3.448993830680261,0
dg,3,0.125,3,2.155717743012193e-05,3.982288211942947,0.0033845190125993143,3.0159923923793364,0
dg,4,0.0625,3,1.3499079202562342e-06,3.9972353856441387,0.00041969984281663543,3.01152099323427,0
dg,0,1.0,4,0.05667412293970679,-inf,0.668486510388091,-inf,0
dg,1,0.5,4,0.00019882546149517546,8.15504382990908,0.009061567189129508,6.204994053225105,0
dg,2,0.25,4,4.19000091402113e-05,2.2464800558280795,0.0016617287165982323,2.4470757085454125,0
dg,3,0.125,4,1.3537946045768927e-06,4.95186978125757,0.00010361762569552395,4.003343539857085,0
dg,4,0.0625,4,4.284666698830605e-08,4.981682079560278,6.447893084378489e-06,4.006297798755185,0
dg,0,1.0,5,0.003489393945418562,-inf,0.06300677245220483,-inf,0
dg,1,0.5,5,0.00011868721286514704,4.877740068796149,0.005849619357495617,3.4290922541199724,0
dg,2,0.25,5,1.3873603608862144e-06,6.41867812973483,0.00013784288392911754,5.407246053703624,0
dg,3,0.125,5,2.1613354246733445e-08,6.0042757738357935,4.318779035511654e-06,4.996257475732854,0
dg,4,0.0625,5,3.3715661570129165e-10,6.002360269316189,1.3468023699907348e-07,5.00301343476484,0

